Analysis of TESS observations of V844 Her during the 2020 superoutburst

I analyzed Transiting Exoplanet Survey Satellite (TESS) observations of the 2020 superoutburst of the SU~UMa-type dwarf nova V844 Her. This object showed "textbook" superhump stages A, B and C confirmed by modern satellite observations. The resultant figure can be used for an illustration of the concept of superhump stages under the Creative Commons (CC-BY-NC) licence. During the growing phase of superhumps, the period was initially close to, but slightly longer than the orbital period. Observers should pay attention to the presence of such a phenomenon not to confuse the phenomenon with early superhumps seen in WZ Sge stars. After the superoutburst, superhumps were detected for additional 18 d with the same period and no orbital signal was detected. Small wiggles with a period of ~0.5 d were recorded in the post-superoutburst phase and they may be the same phenomenon recorded in the Kepler data of the SU UMa star V585 Lyr.

==> abst.inc <==
I analyzed Transiting Exoplanet Survey Satellite (TESS)
observations of the 2020 superoutburst of the SU~UMa-type
dwarf nova V844 Her.  This object showed ``textbook''
superhump stages A, B and C confirmed by modern satellite
observations.  The resultant figure can be used for
an illustration of the concept of superhump
stages under the Creative Commons (CC-BY-NC) licence.
During the growing phase of superhumps, the period
was initially close to, but slightly longer than
the orbital period.  Observers should pay attention
to the presence of such a phenomenon not to confuse
the phenomenon with early superhumps seen in WZ Sge stars.
After the superoutburst, superhumps were detected
for additional 18~d with the same period and no
orbital signal was detected.
Small wiggles with a period of $\sim$0.5~d were
recorded in the post-superoutburst phase and they
may be the same phenomenon recorded in the Kepler data
of the SU UMa star V585 Lyr.


==> objlist.inc <==
V844 Her,
V585 Lyr,
WZ Sge,
SU UMa,
SW UMa


==> tab1-1.inc <==
0 & 956.1094 & 0.0019 & 0.017 & 47 & 958.7490 & 0.0003 & 0.235 & 94 & 961.3654 & 0.0003 & 0.169 \\
1 & 956.1679 & 0.0017 & 0.028 & 48 & 958.8033 & 0.0002 & 0.249 & 95 & 961.4206 & 0.0003 & 0.163 \\
2 & 956.2195 & 0.0012 & 0.020 & 49 & 958.8599 & 0.0002 & 0.212 & 96 & 961.4776 & 0.0003 & 0.167 \\
3 & 956.2765 & 0.0008 & 0.037 & 50 & 958.9156 & 0.0003 & 0.195 & 97 & 961.5326 & 0.0003 & 0.172 \\
4 & 956.3299 & 0.0009 & 0.048 & 51 & 958.9707 & 0.0003 & 0.226 & 98 & 961.5889 & 0.0003 & 0.154 \\
5 & 956.3852 & 0.0007 & 0.041 & 52 & 959.0265 & 0.0002 & 0.192 & 99 & 961.6444 & 0.0004 & 0.164 \\
6 & 956.4406 & 0.0008 & 0.045 & 53 & 959.0814 & 0.0002 & 0.231 & 100 & 961.7004 & 0.0003 & 0.151 \\
7 & 956.4959 & 0.0008 & 0.051 & 54 & 959.1370 & 0.0002 & 0.208 & 101 & 961.7569 & 0.0003 & 0.141 \\
8 & 956.5522 & 0.0008 & 0.044 & 55 & 959.1925 & 0.0003 & 0.212 & 102 & 961.8119 & 0.0003 & 0.146 \\
9 & 956.6092 & 0.0004 & 0.071 & 56 & 959.2483 & 0.0002 & 0.192 & 103 & 961.8676 & 0.0003 & 0.170 \\
10 & 956.6653 & 0.0007 & 0.056 & 57 & 959.3040 & 0.0003 & 0.224 & 104 & 961.9244 & 0.0003 & 0.152 \\
11 & 956.7216 & 0.0005 & 0.065 & 58 & 959.3595 & 0.0004 & 0.221 & 105 & 961.9791 & 0.0004 & 0.137 \\
12 & 956.7767 & 0.0013 & 0.029 & 59 & 959.4148 & 0.0002 & 0.211 & 106 & 962.0355 & 0.0005 & 0.141 \\
13 & 956.8295 & 0.0009 & 0.043 & 60 & 959.4707 & 0.0002 & 0.204 & 107 & 962.0924 & 0.0003 & 0.152 \\
14 & 956.8886 & 0.0015 & 0.033 & 61 & 959.5265 & 0.0004 & 0.187 & 108 & 962.1477 & 0.0003 & 0.147 \\
15 & 956.9516 & 0.0007 & 0.054 & 62 & 959.5819 & 0.0004 & 0.210 & 109 & 962.2035 & 0.0004 & 0.135 \\
16 & 957.0058 & 0.0010 & 0.045 & 63 & 959.6376 & 0.0002 & 0.223 & 110 & 962.2592 & 0.0005 & 0.147 \\
17 & 957.0644 & 0.0005 & 0.091 & 64 & 959.6937 & 0.0003 & 0.213 & 111 & 962.3159 & 0.0004 & 0.127 \\
18 & 957.1231 & 0.0005 & 0.070 & 65 & 959.7496 & 0.0003 & 0.210 & 112 & 962.3713 & 0.0003 & 0.132 \\
19 & 957.1789 & 0.0005 & 0.070 & 66 & 959.8053 & 0.0002 & 0.215 & 113 & 962.4273 & 0.0004 & 0.147 \\
20 & 957.2325 & 0.0003 & 0.117 & 67 & 959.8606 & 0.0002 & 0.203 & 114 & 962.4831 & 0.0006 & 0.123 \\
21 & 957.2886 & 0.0004 & 0.111 & 68 & 959.9164 & 0.0003 & 0.202 & 115 & 962.5397 & 0.0003 & 0.123 \\
22 & 957.3442 & 0.0006 & 0.112 & 69 & 959.9722 & 0.0003 & 0.184 & 116 & 962.5959 & 0.0003 & 0.143 \\
23 & 957.3970 & 0.0003 & 0.112 & 70 & 960.0276 & 0.0002 & 0.191 & 117 & 962.6500 & 0.0004 & 0.146 \\
24 & 957.4549 & 0.0003 & 0.121 & 71 & 960.0833 & 0.0003 & 0.194 & 118 & 962.7074 & 0.0004 & 0.131 \\
25 & 957.5123 & 0.0003 & 0.134 & 72 & 960.1392 & 0.0003 & 0.184 & 119 & 962.7627 & 0.0004 & 0.148 \\
26 & 957.5705 & 0.0003 & 0.113 & 73 & 960.1946 & 0.0002 & 0.204 & 120 & 962.8186 & 0.0003 & 0.139 \\
27 & 957.6270 & 0.0004 & 0.102 & 74 & 960.2507 & 0.0003 & 0.178 & 121 & 962.8747 & 0.0003 & 0.138 \\
28 & 957.6843 & 0.0003 & 0.116 & 75 & 960.3062 & 0.0003 & 0.202 & 122 & 962.9310 & 0.0004 & 0.134 \\
29 & 957.7419 & 0.0002 & 0.146 & 76 & 960.3633 & 0.0003 & 0.192 & 123 & 962.9871 & 0.0005 & 0.113 \\
30 & 957.7970 & 0.0004 & 0.131 & 77 & 960.4186 & 0.0002 & 0.188 & 124 & 963.0434 & 0.0004 & 0.096 \\
31 & 957.8548 & 0.0005 & 0.138 & 78 & 960.4731 & 0.0002 & 0.192 & 125 & 963.0988 & 0.0003 & 0.121 \\
32 & 957.9100 & 0.0002 & 0.191 & 79 & 960.5288 & 0.0005 & 0.176 & 126 & 963.1545 & 0.0005 & 0.106 \\
33 & 957.9668 & 0.0003 & 0.191 & 80 & 960.5844 & 0.0003 & 0.188 & 127 & 963.2112 & 0.0004 & 0.103 \\
34 & 958.0233 & 0.0003 & 0.223 & 81 & 960.6419 & 0.0003 & 0.182 & 128 & 963.2673 & 0.0003 & 0.101 \\
35 & 958.0795 & 0.0004 & 0.218 & 82 & 960.6963 & 0.0002 & 0.188 & 129 & 963.3237 & 0.0005 & 0.111 \\
36 & 958.1372 & 0.0002 & 0.225 & 83 & 960.7525 & 0.0004 & 0.191 & 130 & 963.3774 & 0.0007 & 0.109 \\
37 & 958.1920 & 0.0002 & 0.260 & 84 & 960.8074 & 0.0003 & 0.180 & 131 & 963.4366 & 0.0004 & 0.102 \\
38 & 958.2479 & 0.0002 & 0.251 & 85 & 960.8640 & 0.0003 & 0.157 & 132 & 963.4915 & 0.0005 & 0.096 \\
39 & 958.3046 & 0.0002 & 0.259 & 86 & 960.9203 & 0.0002 & 0.190 & 133 & 963.5476 & 0.0006 & 0.095 \\
40 & 958.3595 & 0.0001 & 0.273 & 87 & 960.9756 & 0.0003 & 0.180 & 134 & 963.6038 & 0.0005 & 0.109 \\
41 & 958.4147 & 0.0002 & 0.261 & 88 & 961.0310 & 0.0003 & 0.162 & 135 & 963.6599 & 0.0005 & 0.096 \\
42 & 958.4696 & 0.0001 & 0.251 & 89 & 961.0869 & 0.0003 & 0.186 & 136 & 963.7145 & 0.0004 & 0.095 \\
43 & 958.5258 & 0.0002 & 0.223 & 90 & 961.1421 & 0.0003 & 0.161 & 137 & 963.7717 & 0.0005 & 0.082 \\
44 & 958.5822 & 0.0002 & 0.221 & 91 & 961.1984 & 0.0003 & 0.187 & 138 & 963.8279 & 0.0006 & 0.084 \\
45 & 958.6378 & 0.0002 & 0.227 & 92 & 961.2532 & 0.0004 & 0.161 & 139 & 963.8843 & 0.0010 & 0.058 \\
46 & 958.6922 & 0.0003 & 0.225 & 93 & 961.3101 & 0.0003 & 0.193 & 140 & 963.9400 & 0.0005 & 0.093 \\


==> tab1-2.inc <==
141 & 963.9961 & 0.0008 & 0.078 & 188 & 966.6351 & 0.0010 & 0.093 & 252 & 970.2023 & 0.0011 & 0.072 \\
142 & 964.0514 & 0.0007 & 0.095 & 189 & 966.6902 & 0.0007 & 0.095 & 253 & 970.2565 & 0.0014 & 0.062 \\
143 & 964.1096 & 0.0008 & 0.081 & 190 & 966.7476 & 0.0012 & 0.084 & 254 & 970.3094 & 0.0016 & 0.077 \\
144 & 964.1647 & 0.0009 & 0.062 & 191 & 966.8079 & 0.0019 & 0.054 & 255 & 970.3665 & 0.0025 & 0.048 \\
145 & 964.2194 & 0.0008 & 0.089 & 192 & 966.8593 & 0.0008 & 0.086 & 256 & 970.4280 & 0.0015 & 0.063 \\
146 & 964.2773 & 0.0010 & 0.073 & 193 & 966.9144 & 0.0008 & 0.086 & 257 & 970.4785 & 0.0011 & 0.085 \\
147 & 964.3352 & 0.0011 & 0.062 & 194 & 966.9711 & 0.0012 & 0.087 & 258 & 970.5370 & 0.0022 & 0.065 \\
148 & 964.3890 & 0.0007 & 0.076 & 195 & 967.0287 & 0.0011 & 0.085 & 259 & 970.5945 & 0.0020 & 0.045 \\
149 & 964.4458 & 0.0008 & 0.080 & 196 & 967.0836 & 0.0008 & 0.093 & 260 & 970.6481 & 0.0017 & 0.060 \\
150 & 964.5003 & 0.0008 & 0.078 & 197 & 967.1358 & 0.0007 & 0.127 & 261 & 970.7056 & 0.0022 & 0.056 \\
151 & 964.5566 & 0.0010 & 0.050 & 198 & 967.1942 & 0.0011 & 0.096 & 262 & 970.7590 & 0.0015 & 0.081 \\
152 & 964.6135 & 0.0011 & 0.051 & 199 & 967.2497 & 0.0008 & 0.100 & 263 & 970.8117 & 0.0017 & 0.062 \\
153 & 964.6690 & 0.0011 & 0.063 & 200 & 967.3036 & 0.0006 & 0.113 & 264 & 970.8663 & 0.0011 & 0.086 \\
154 & 964.7259 & 0.0008 & 0.070 & 201 & 967.3596 & 0.0008 & 0.124 & 265 & 970.9217 & 0.0012 & 0.098 \\
155 & 964.7801 & 0.0009 & 0.059 & 202 & 967.4161 & 0.0011 & 0.099 & 267 & 971.0395 & 0.0088 & 0.017 \\
156 & 964.8411 & 0.0012 & 0.044 & 203 & 967.4708 & 0.0009 & 0.109 & 268 & 971.0921 & 0.0043 & 0.034 \\
157 & 964.8927 & 0.0011 & 0.060 & 204 & 967.5267 & 0.0009 & 0.091 & 269 & 971.1456 & 0.0020 & 0.083 \\
158 & 964.9477 & 0.0009 & 0.066 & 205 & 967.5819 & 0.0009 & 0.112 & 270 & 971.2038 & 0.0065 & 0.036 \\
159 & 965.0071 & 0.0014 & 0.060 & 206 & 967.6392 & 0.0012 & 0.083 & 271 & 971.2683 & 0.0055 & 0.025 \\
160 & 965.0616 & 0.0011 & 0.046 & 207 & 967.6936 & 0.0008 & 0.111 & 272 & 971.3115 & 0.0032 & 0.068 \\
161 & 965.1174 & 0.0015 & 0.043 & 208 & 967.7508 & 0.0009 & 0.083 & 273 & 971.3699 & 0.0026 & 0.096 \\
162 & 965.1726 & 0.0009 & 0.072 & 209 & 967.8067 & 0.0010 & 0.099 & 274 & 971.4251 & 0.0080 & 0.031 \\
163 & 965.2292 & 0.0010 & 0.058 & 210 & 967.8608 & 0.0012 & 0.085 & 275 & 971.4882 & 0.0039 & 0.060 \\
164 & 965.2849 & 0.0009 & 0.061 & 211 & 967.9164 & 0.0012 & 0.082 & 276 & 971.5329 & 0.0023 & 0.097 \\
165 & 965.3429 & 0.0011 & 0.060 & 212 & 967.9722 & 0.0010 & 0.095 & 277 & 971.5921 & 0.0022 & 0.130 \\
166 & 965.4000 & 0.0011 & 0.055 & 213 & 968.0295 & 0.0012 & 0.069 & 278 & 971.6398 & 0.0023 & 0.115 \\
167 & 965.4545 & 0.0019 & 0.034 & 214 & 968.0864 & 0.0012 & 0.087 & 279 & 971.7027 & 0.0027 & 0.130 \\
168 & 965.5124 & 0.0009 & 0.078 & 215 & 968.1433 & 0.0014 & 0.063 & 280 & 971.7519 & 0.0046 & 0.073 \\
169 & 965.5659 & 0.0011 & 0.056 & 216 & 968.2022 & 0.0013 & 0.047 & 281 & 971.8107 & 0.0015 & 0.156 \\
170 & 965.6235 & 0.0013 & 0.061 & 217 & 968.2508 & 0.0018 & 0.060 & 282 & 971.8651 & 0.0020 & 0.207 \\
171 & 965.6815 & 0.0012 & 0.050 & 218 & 968.3100 & 0.0014 & 0.065 & 283 & 971.9197 & 0.0060 & 0.080 \\
172 & 965.7367 & 0.0013 & 0.044 & 236 & 969.3141 & 0.0012 & 0.084 & 284 & 971.9729 & 0.0028 & 0.185 \\
173 & 965.7955 & 0.0011 & 0.048 & 237 & 969.3686 & 0.0010 & 0.081 & 285 & 972.0338 & 0.0020 & 0.211 \\
174 & 965.8515 & 0.0025 & 0.050 & 238 & 969.4245 & 0.0010 & 0.066 & 286 & 972.0901 & 0.0029 & 0.162 \\
175 & 965.9062 & 0.0016 & 0.052 & 239 & 969.4777 & 0.0012 & 0.069 & 287 & 972.1410 & 0.0028 & 0.249 \\
176 & 965.9637 & 0.0014 & 0.056 & 240 & 969.5340 & 0.0016 & 0.067 & 288 & 972.1996 & 0.0029 & 0.204 \\
177 & 966.0156 & 0.0016 & 0.049 & 241 & 969.5920 & 0.0011 & 0.053 & 289 & 972.2556 & 0.0024 & 0.236 \\
178 & 966.0737 & 0.0015 & 0.060 & 242 & 969.6492 & 0.0016 & 0.045 & 290 & 972.3107 & 0.0024 & 0.242 \\
179 & 966.1287 & 0.0012 & 0.078 & 243 & 969.7045 & 0.0017 & 0.061 & 291 & 972.3704 & 0.0030 & 0.137 \\
180 & 966.1912 & 0.0024 & 0.029 & 244 & 969.7604 & 0.0013 & 0.077 & 292 & 972.4135 & 0.0048 & 0.109 \\
181 & 966.2426 & 0.0013 & 0.060 & 245 & 969.8137 & 0.0011 & 0.068 & 293 & 972.4824 & 0.0045 & 0.106 \\
182 & 966.3016 & 0.0018 & 0.059 & 246 & 969.8656 & 0.0011 & 0.070 & 294 & 972.5286 & 0.0021 & 0.199 \\
183 & 966.3555 & 0.0012 & 0.079 & 247 & 969.9258 & 0.0021 & 0.060 & 295 & 972.5866 & 0.0028 & 0.187 \\
184 & 966.4101 & 0.0008 & 0.074 & 248 & 969.9823 & 0.0013 & 0.066 & 296 & 972.6457 & 0.0099 & 0.044 \\
185 & 966.4696 & 0.0015 & 0.069 & 249 & 970.0326 & 0.0008 & 0.065 & 297 & 972.7064 & 0.0038 & 0.135 \\
186 & 966.5238 & 0.0015 & 0.079 & 250 & 970.0901 & 0.0012 & 0.074 & & & & \\
187 & 966.5798 & 0.0011 & 0.078 & 251 & 970.1487 & 0.0017 & 0.063 & & & & \\

